X-ray/H$\alpha$ scaling relationships in stellar flares

We report on the results of our simultaneous observations of three large stellar flares with soft X-rays (SXRs) and an H$\mathrm{\alpha}$ emission line from two binary systems of RS CVn type. The energies released in the X-ray and H$\mathrm{\alpha}$ emissions during the flares were $10^{36}$--$10^{38}$ and $10^{35}$--$10^{37}$ erg, respectively. It renders the set of the observations as the first successful simultaneous X-ray/H$\mathrm{\alpha}$ observations of the stellar flares with energies above $10^{35}$ erg; although the coverage of the H$\mathrm{\alpha}$ observations of the stellar flares with energies above $10^{35}$ erg; although the coverage of the H$\mathrm{\alpha}$ observations was limited, with $\sim$10\% of the $e$-folding time in the decay phase of the flares, that of the SXR ones was complete. Combining the obtained physical parameters and those in literature for solar and stellar flares, we obtained a good proportional relation between the emitted energies of X-ray and H$\mathrm{\alpha}$ emissions for a flare energy range of $10^{29}$--$10^{38}$ erg. The ratio of the H$\mathrm{\alpha}$-line to bolometric X-ray emissions was $\sim$0.1, where the latter was estimated by converting the observed SXR emission to that in the 0.1--100 keV band according to the best-fitting thin thermal model. We also found that the $e$-folding times of the SXR and H$\mathrm{\alpha}$ light curves in the decaying phase of a flare are in agreement for a time range of $1$--$10^4$~s. Even very large stellar flares with energies of six orders of magnitude larger than the most energetic solar flares follow the same scaling relationships with solar and much less energetic stellar flares. This fact suggests that their physical parameters can be estimated on the basis of the known physics of solar and stellar flares.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



